Verification of general Markov decision processes by approximate similarity relations and policy refinement

In this work we introduce new approximate similarity relations that are shown to be key for policy (or control) synthesis over general Markov decision processes. The models of interest are discrete-time Markov decision processes, endowed with uncountably-infinite state spaces and metric output (or observation) spaces. The new relations, underpinned by the use of metrics, allow in particular for a useful trade-off between deviations over probability distributions on states, and distances between model outputs. We show that the new probabilistic similarity relations, inspired by a notion of simulation developed for finite-state models, can be effectively employed over general Markov decision processes for verification purposes, and specifically for control refinement from abstract models.

==> Case_fig-1.tsv <==
0.4	8.11853835269716e-08	
0.38	3.98844636761986e-07	
0.36	1.80583079845142e-06	
0.34	7.53525136076849e-06	
0.32	2.89778274287222e-05	
0.3	0.000102702564619639	
0.28	0.000335462627902516	
0.26	0.00100984423411266	
0.24	0.00280163803484845	
0.22	0.00716336447091925	
0.2	0.0168798841487899	
0.18	0.0366580419533781	
0.16	0.0733696513683829	
0.14	0.135335283236613	
0.12	0.230066298993809	
0.1	0.360447788597821	
0.08	0.520450121020702	
0.06	0.692569324205198	
0.04	0.849365816568312	
0.02	0.960005441285478	


==> ambienttemp-1.tsv <==
0	-5	
1	-4.74082529714946	
2	-4.60152104873745	
3	-4.58088855021958	
4	-4.56650875517446	
5	-4.54889174889688	
6	-4.43510080026024	
7	-4.43332160792006	
8	-4.08171987442246	
9	-3.90969423636191	
10	-3.89561599599524	
11	-3.80943865857657	
12	-3.70324335664999	
13	-3.60679724966566	
14	-3.58620376989889	
15	-3.56273518961004	
16	-3.64227603327453	
17	-3.62132668067614	
18	-3.48284725029535	
19	-3.33657490194624	
20	-3.27348279326196	
21	-3.25541584659604	
22	-3.23197110899399	
23	-3.23023458825712	
24	-3.35296474020742	
25	-3.46687132200788	
26	-3.54894653560038	
27	-3.34511660845495	
28	-3.15990215959017	
29	-3.32202652840577	
30	-3.24807719605966	
31	-3.29681224371429	
32	-3.08165031613529	
33	-2.94442871459544	
34	-2.63628962831382	
35	-2.5567038881989	
36	-2.58023712492923	
37	-2.74011278814004	
38	-2.84636551990398	
39	-2.88382206788755	
40	-2.79879528032334	
41	-2.93182256499476	
42	-3.03324994130133	
43	-2.88350768090491	
44	-2.84410396220234	
45	-2.84163595276773	
46	-2.83916351162853	
47	-2.76027885233443	
48	-2.57678201263153	
49	-2.65728045018365	
50	-2.69123624962489	
51	-2.55193536570977	
52	-2.57439022883595	
53	-2.55242143960225	
54	-2.43824166015311	
55	-2.36012675308474	
56	-2.52856908780395	
57	-2.51806790181301	
58	-2.69036894012196	
59	-2.70828636095247	
60	-2.7224831265201	
61	-2.64070545778011	
62	-2.67521609817078	
63	-2.71630802498579	
64	-2.65097967209855	
65	-2.69108803917164	
66	-2.5551047920247	
67	-2.62625993299135	
68	-2.621473844224	
69	-2.63432380593984	
70	-2.78961011476451	
71	-2.64792655803071	
72	-2.57864032018655	
73	-2.52889208056333	
74	-2.41052407371827	
75	-2.34866487710428	
76	-2.40116641166163	
77	-2.34124750406729	
78	-2.33981495268671	
79	-2.16770989315165	
80	-2.04172554186136	
81	-1.98332160042678	
82	-2.00783650522834	
83	-1.96053467299922	
84	-2.1118487800861	
85	-2.14671250566039	
86	-2.11196686635449	
87	-2.16033086775122	
88	-1.94720791185011	
89	-1.74656465030339	
90	-1.72536437495828	
91	-1.81303783508791	
92	-1.72999144875277	
93	-1.68952490827066	
94	-1.5975330583939	
95	-1.47312155621714	
96	-1.40365473822141	
97	-1.28653428045046	
98	-1.26744137376528	
99	-1.1860715235983	
100	-1.07629194230857	
101	-1.16927442348852	
102	-1.22535009794676	
103	-1.40109717593574	
104	-1.29993478145635	
105	-1.17112820607883	
106	-1.19193086626524	
107	-1.00748234624871	
108	-0.776166575474492	
109	-0.857694817070139	
110	-0.813546722297568	
111	-0.883662057241319	
112	-0.86089346494016	
113	-0.768545806075536	
114	-0.905587299520164	
115	-0.835005406742904	
116	-0.820436662689875	
117	-0.789348500372413	
118	-0.815500769643231	
119	-0.745575626283036	
120	-0.660971153632049	
121	-0.559306609481079	
122	-0.584958296221691	
123	-0.607861649740463	
124	-0.67296552014515	
125	-0.686335643231653	
126	-0.575287506809544	
127	-0.601950404361219	
128	-0.770502962664889	
129	-0.901198186747369	
130	-0.967459114816332	
131	-0.885629956511357	
132	-0.813060405157697	
133	-0.800713250899797	
134	-0.868413625860944	
135	-0.737432018016431	
136	-0.71212396124277	
137	-0.71901497250622	
138	-0.966987365720287	
139	-1.00896770593459	
140	-1.04003213215855	
141	-1.09119691406236	
142	-1.0899339083118	
143	-1.05166118509554	
144	-0.955611638169714	
145	-0.974680540394439	
146	-0.986110960616135	
147	-0.888006412228761	
148	-0.781244757321524	
149	-0.895560221864407	
150	-0.884734892112206	
151	-0.985056193614214	
152	-0.872090001848606	
153	-0.922501003842517	
154	-0.958912970213094	
155	-0.979854841469022	
156	-1.12423877562648	
157	-1.04266113521161	
158	-1.16438651578355	
159	-1.19862949657755	
160	-1.17312777204066	
161	-1.25878353724639	
162	-1.15295521481642	
163	-1.22106556538457	
164	-1.34245111343612	
165	-1.36558002841102	
166	-1.42748838744358	
167	-1.44090247901634	
168	-1.22236318492085	
169	-1.14987778662258	
170	-1.03981224342526	
171	-1.14656216384928	
172	-1.31546796750686	
173	-1.31744695516811	
174	-1.29335080899247	
175	-1.15519367139965	
176	-1.1652320956406	
177	-1.06950279225039	
178	-0.969531236407025	
179	-0.940373955242492	
180	-1.14721858766381	
181	-0.98108073822071	
182	-0.909896618743356	
183	-0.786250770945049	
184	-0.528572126126992	
185	-0.194766893967921	
186	-0.166195426401455	
187	0.0105439280355666	
188	-0.117124205669371	
189	-0.11858761000904	
190	-0.106734038438675	
191	-0.288361361133827	
192	-0.398787400089994	
193	-0.439413658996464	
194	-0.454665207033188	
195	-0.457904219226228	
196	-0.430249861220412	
197	-0.399662906088557	
198	-0.461491645161311	
199	-0.244413006656201	
200	-0.0962556446644441	


==> normtikz-1.tsv <==
0	0	
1	0.124950421556486	
2	0.0345036015746291	
3	0.0562313742997019	
4	0.0327107011386106	
5	0.0466972749156358	
6	0.0333525994476811	
7	0.0398949471883374	
8	0.0370418081260493	
9	0.0614994034830769	
10	0.0958750947311206	
11	0.043128311057375	
12	0.0459411912025427	
13	0.0689564464441435	
14	0.0674944638403533	
15	0.0352621384756679	
16	0.0236615292376651	
17	0.0212068303491102	
18	0.119716377781888	
19	0.0646322711983864	
20	0.048245083150033	
21	0.0813115074877116	
22	0.0598785531299373	
23	0.0882945235022603	
24	0.0790657892678805	
25	0.135863180658742	
26	0.158431487568584	
27	0.114229172730727	
28	0.0322357156738183	
29	0.0549586954009603	
30	0.0928686399825177	
31	0.0172713907361136	
32	0.0555163392684137	
33	0.0427619121801143	
34	0.0196058978193749	
35	0.0341388038854897	
36	0.0828927909212012	
37	0.112438430795058	
38	0.0733121539917274	
39	0.0776203343061986	
40	0.0231501370425534	
41	0.0747205276422531	
42	0.0581736490272299	
43	0.0417124277830644	
44	0.0835813981513525	
45	0.0238803144045987	
46	0.0697502912783984	
47	0.045330320768323	
48	0.168574610282057	
49	0.0529826055802282	
50	0.107159040710576	
51	0.158172223087087	
52	0.0464701979035753	
53	0.03346932674358	
54	0.0621319599684605	
55	0.060645373071234	
56	0.0813427850034705	
57	0.0138581105420212	
58	0.0168974292195989	
59	0.0875619157382156	
60	0.0481852030307019	
61	0.0384113651630602	
62	0.0154926289792104	
63	0.165962419495415	
64	0.0803128642545647	
65	0.0139124395109968	
66	0.0049649436708568	
67	0.0382642030970227	
68	0.0870084250434836	
69	0.0530579070664893	
70	0.155319321877424	
71	0.133998359750944	
72	0.0318242254197948	
73	0.0211878935113225	
74	0.125402946996458	
75	0.0539225546472658	
76	0.0258836105086188	
77	0.0596234148391535	
78	0.0795387627629981	
79	0.0803301882808258	
80	0.0980437406519905	
81	0.0253788023946147	
82	0.0252742158011908	
83	0.0489470784851098	
84	0.0631999335093842	
85	0.035324191514574	
86	0.0208006133669134	
87	0.142358807111916	
88	0.02500293943685	
89	0.0203031837088048	
90	0.0281940383076931	
91	0.0339301155439089	
92	0.0586108756383332	
93	0.15602673790808	
94	0.020648900988454	
95	0.0897008141322765	
96	0.0251629536859217	
97	0.0299005983350095	
98	0.0281467349782619	
99	0.116402525003507	
100	0.0246293842291082	
101	0.0667865075549962	
102	0.070034387248947	
103	0.113385042728517	
104	0.157704752072364	
105	0.0487653317904006	
106	0.0442370456323297	
107	0.0985313832210491	
108	0.0618575158142035	
109	0.0227432327079025	
110	0.0445658108258413	
111	0.0657573591566984	
112	0.0303944909615151	
113	0.0646235191760669	
114	0.102382430320648	
115	0.0821782599275003	
116	0.10550240795126	
117	0.044389983039322	
118	0.0615909872359725	
119	0.0294789364144219	
120	0.0620929626055773	
121	0.00642747297031121	
122	0.0336124161297844	
123	0.0330158924736773	
124	0.074229305630543	
125	0.0465812388291271	
126	0.014142918599314	
127	0.0605254190574571	
128	0.0166969986650728	
129	0.204732224645836	
130	0.0309545565654536	
131	0.058204974089432	
132	0.0425262546599363	
133	0.0126675851082394	
134	0.0680835779269415	
135	0.0610424144714136	
136	0.10640295563015	
137	0.0713943033389981	
138	0.0309465068728884	
139	0.126314704956358	
140	0.131425216917921	
141	0.0689528644707861	
142	0.149012914132883	
143	0.0120665593616311	
144	0.0117353133785531	
145	0.0542908539785286	
146	0.074207594615867	
147	0.0541253925673953	
148	0.0221962904117032	
149	0.0222694965739148	
150	0.0455761995220795	
151	0.03427780311513	
152	0.0959611895241104	
153	0.0138419519652914	
154	0.053051408191618	
155	0.176317133264704	
156	0.0246028018638538	
157	0.0477778825850145	
158	0.0900959368198489	
159	0.0815978722564679	
160	0.0611135135990124	
161	0.0688169924242507	
162	0.0260010238971976	
163	0.0235593124844641	
164	0.101623618692168	
165	0.0242616728388246	
166	0.0326066150721709	
167	0.0620068221470173	
168	0.0428330188065894	
169	0.0914370725348724	
170	0.00411474523350382	
171	0.0721325494857579	
172	0.076109230436025	
173	0.0968556845148009	
174	0.0705792532467093	
175	0.070781770185134	
176	0.0284056063775972	
177	0.0227248422821702	
178	0.0534170835340419	
179	0.0644650869520183	
180	0.0170914459724119	
181	0.0330440794782762	
182	0.0683871618205944	
183	0.0435163454868994	
184	0.123700204918135	
185	0.0924111508922854	
186	0.0819735105863907	
187	0.102379510229718	
188	0.031948375725838	
189	0.0790929726695501	
190	0.0307671515836307	
191	0.136156815526442	
192	0.123296238681115	
193	0.146523750151682	
194	0.0578963326616058	
195	0.0681978877904861	
196	0.159695522059	
197	0.0609164497092588	
198	0.0749419628318594	
199	0.0946921615348611	
200	0.0993749529546588	


==> normtikz-2.tsv <==
48	0.168574610282057	
63	0.165962419495415	
129	0.204732224645836	
155	0.176317133264704	


==> normtikz-3.tsv <==
0	0.16	
200	0.16	


==> tempprof-1.tsv <==
0	16	
1	16.7955	
2	17.54673	
3	18.25844020625	
4	18.9837117858125	
5	19.6651884895687	
6	20.3053242930945	
7	20.9064726255548	
8	20.5868827641171	
9	20.734408307412	
10	20.8709736005085	
11	20.5815908130303	
12	20.7281874441257	
13	20.8641180350496	
14	20.5743320828033	
15	20.720706636133	
16	20.8565556866104	
17	20.5667961979928	
18	20.7132791730501	
19	20.8492978038742	
20	20.5597524946778	
21	20.7064811122527	
22	20.8427664743399	
23	20.5535008358781	
24	20.700515704701	
25	20.837088977778	
26	20.5481091423944	
27	20.6954048612045	
28	20.8322519219818	
29	20.5435372881279	
30	20.7150885621012	
31	20.8461808370941	
32	20.5529195685551	
33	20.7208977240964	
34	20.8492002703056	
35	20.5537786653691	
36	20.7201012035007	
37	20.8471519744813	
38	20.5508008673708	
39	20.7164502695368	
40	20.8430310660022	
41	20.5463702395693	
42	20.711835618384	
43	20.8383302910642	
44	20.5416589208939	
45	20.7071714497322	
46	20.8337566662499	
47	20.5372078330332	
48	20.7028658331672	
49	20.8296122865233	
50	20.5332348104694	
51	20.6990698695231	
52	20.8259956510957	
53	20.5297971314284	
54	20.6958087676145	
55	20.8469072458522	
56	20.5448764443398	
57	20.7062689420884	
58	20.8537264500455	
59	20.5488424060292	
60	20.7080151019708	
61	20.8537613072464	
62	20.5475733343212	
63	20.7057676753162	
64	20.8507949783842	
65	20.5440941517881	
66	20.7019385956567	
67	20.8467442258053	
68	20.5399219926151	
69	20.6977228259778	
70	20.8425446146612	
71	20.5357838775746	
72	20.6936800209604	
73	20.8386217598336	
74	20.555998336743	
75	20.7080434120631	
76	20.848360088034	
77	20.5620996365484	
78	20.7113028804031	
79	20.849416721301	
80	20.5614659669878	
81	20.7093891079046	
82	20.8465502934539	
83	20.5579074626895	
84	20.7053451193041	
85	20.8421838706083	
86	20.5533465793767	
87	20.7006895323684	
88	20.8375106753013	
89	20.548714706353	
90	20.6961433858574	
91	20.8330830744875	
92	20.5444292615533	
93	20.6920164163426	
94	20.8291251547087	
95	20.5406464662068	
96	20.7124113214559	
97	20.8436976411573	
98	20.5506132633308	
99	20.7187531713388	
100	20.8472040444981	
101	20.5519188028482	
102	20.7183669942397	
103	20.8455337888049	
104	20.5492900113088	
105	20.7150388636853	
106	20.8417119437102	
107	20.545136861038	
108	20.7106819978932	
109	20.8372509350496	
110	20.5406487750166	
111	20.7062258534151	
112	20.8328713134366	
113	20.5363787381446	
114	20.702089301417	
115	20.8288848879007	
116	20.5325533568207	
117	20.6984313942611	
118	20.8253973911497	
119	20.5292365111108	
120	20.6952833841378	
121	20.8464148562717	
122	20.5444149537354	
123	20.7058363928291	
124	20.8533210120037	
125	20.5484623676337	
126	20.7076588620031	
127	20.8534273672992	
128	20.5472602918501	
129	20.7054742172238	
130	20.8505198750857	
131	20.543836251713	
132	20.7016968201465	
133	20.8465175643734	
134	20.5397094985376	
135	20.6975236121881	
136	20.8423578499243	
137	20.5356087829187	
138	20.6935158663473	
139	20.8384678610487	
140	20.5558540524903	
141	20.7079081412489	
142	20.848233267228	
143	20.561980737608	
144	20.7111914082506	
145	20.8493122118433	
146	20.5613679851687	
147	20.7092972458816	
148	20.8464641688899	
149	20.5578267171538	
150	20.7052694167735	
151	20.8421128960637	
152	20.5532800374874	
153	20.70062714626	
154	20.8374521854003	
155	20.5486598693051	
156	20.6960919735121	
157	20.8330348729481	
158	20.5443840702854	
159	20.715974047339	
160	20.8470854317059	
161	20.5538281239517	
162	20.7217986550171	
163	20.8500848414144	
164	20.5546404144655	
165	20.7209354755488	
166	20.8479555455068	
167	20.5515716412179	
168	20.7171870336745	
169	20.8437332951692	
170	20.5470379381583	
171	20.7124691941805	
172	20.8389304543464	
173	20.542226604034	
174	20.7077077433532	
175	20.8342627687429	
176	20.5376850108411	
177	20.7033153897358	
178	20.8300355382174	
179	20.5336330680763	
180	20.6994444242291	
181	20.8263477640339	
182	20.5301280260687	
183	20.6961196244085	
184	20.8231991986581	
185	20.9431505782444	
186	20.6402673923198	
187	20.7758933517287	
188	20.9029086894528	
189	20.6058775418637	
190	20.7463638631468	
191	20.8774272633999	
192	20.5837780268427	
193	20.7270992326022	
194	20.8605476367825	
195	20.5689127901558	
196	20.71394249099	
197	20.8488463755609	
198	20.5584572375634	
199	20.7045582708915	
200	20.8403881154926	


==> tempprof-2.tsv <==
0	16	
1	16.6763379016035	
2	17.5145216959059	
3	18.3131856964583	
4	18.9510615506254	
5	19.6184917928181	
6	20.2728463123429	
7	20.8734603660492	
8	20.5555287331072	
9	20.7181731717288	
10	20.899338646151	
11	20.6164043059002	
12	20.6855577569833	
13	20.8702585038634	
14	20.5074145786707	
15	20.7491643417478	
16	20.8397115182421	
17	20.5803323282286	
18	20.6079620686114	
19	20.7878904234057	
20	20.5967003976843	
21	20.7869001302975	
22	20.8546822550133	
23	20.6069622755657	
24	20.7790362091154	
25	20.9447379997325	
26	20.4283056340187	
27	20.6177491974996	
28	20.8068059026129	
29	20.5963627674912	
30	20.6373317582267	
31	20.8307729117284	
32	20.6082257232193	
33	20.7391402931904	
34	20.8623305502374	
35	20.5539012906734	
36	20.7772368299973	
37	20.9203116379407	
38	20.559314143519	
39	20.7939126193981	
40	20.8635612437209	
41	20.5495287352763	
42	20.7534401712945	
43	20.8055380009872	
44	20.505083950233	
45	20.7295908509059	
46	20.7749136838105	
47	20.540767430725	
48	20.6001882821205	
49	20.7878009318037	
50	20.6042392912734	
51	20.5907389771592	
52	20.8210392732866	
53	20.5163435690686	
54	20.6510359890516	
55	20.8784900328008	
56	20.464177690671	
57	20.709244035758	
58	20.8679871863506	
59	20.4760401673904	
60	20.6739887922645	
61	20.8639028805275	
62	20.5416955414591	
63	20.5830546202819	
64	20.8820913299339	
65	20.5574864037232	
66	20.7026422347126	
67	20.849687968125	
68	20.5869609361499	
69	20.7389373694815	
70	20.7488904322772	
71	20.4285915741739	
72	20.7233518442754	
73	20.820467265625	
74	20.4688987676672	
75	20.7602060053597	
76	20.8237895060362	
77	20.612554101074	
78	20.7539910731855	
79	20.8808466475687	
80	20.6134810261899	
81	20.7316086154751	
82	20.8214152251474	
83	20.5523602223177	
84	20.7662041584753	
85	20.8416540398255	
86	20.5519404024316	
87	20.5941739972879	
88	20.8546441856408	
89	20.5513530660644	
90	20.7034288575563	
91	20.8121174480158	
92	20.4900724280166	
93	20.8054589161778	
94	20.8427431793417	
95	20.4511610372359	
96	20.7112231197509	
97	20.8153791264271	
98	20.5408209781678	
99	20.8102942940103	
100	20.8250544292231	
101	20.6086336067999	
102	20.7061344438153	
103	20.7668149030815	
104	20.6706452996965	
105	20.7532974113981	
106	20.8789005612257	
107	20.4623208305817	
108	20.7222400399542	
109	20.8574522871048	
110	20.5172355706312	
111	20.7565436858597	
112	20.8600502747816	
113	20.577193817731	
114	20.7629161373082	
115	20.7744367915112	
116	20.4509285098586	
117	20.6840882048675	
118	20.7807094740064	
119	20.5244192409427	
120	20.7453330696329	
121	20.8514763753071	
122	20.5674299609135	
123	20.7388499136218	
124	20.799304234947	
125	20.5533159628547	
126	20.7212204851332	
127	20.9129087264888	
128	20.558816614026	
129	20.5592087316283	
130	20.8813456272409	
131	20.4906001969069	
132	20.7371941090854	
133	20.8340191928171	
134	20.6067050845182	
135	20.7431195344576	
136	20.8086685101419	
137	20.478670099929	
138	20.6652408610301	
139	20.7279405160759	
140	20.4355860328212	
141	20.6566806481273	
142	20.7599684556434	
143	20.5732189077825	
144	20.7220820355632	
145	20.8032449308313	
146	20.5013661297771	
147	20.7630091363469	
148	20.8600491229172	
149	20.5492338763578	
150	20.6736032221989	
151	20.8473852307337	
152	20.4667624073648	
153	20.7124993203308	
154	20.8753737996981	
155	20.661372503629	
156	20.6754215504145	
157	20.8148352980046	
158	20.6039234300505	
159	20.7939792595565	
160	20.8059423618773	
161	20.4941482819579	
162	20.6978831263427	
163	20.8392029083138	
164	20.6077338359891	
165	20.7367473787265	
166	20.8355126571921	
167	20.5590725161469	
168	20.7380604730053	
169	20.7967038092298	
170	20.5509036649857	
171	20.7779432668558	
172	20.8843286902271	
173	20.4923428076309	
174	20.6390182298741	
175	20.7985974002056	
176	20.5339172682499	
177	20.6819654815211	
178	20.8655172390097	
179	20.4754387823972	
180	20.6828036576028	
181	20.8360704294783	
182	20.4617607769399	
183	20.6983456423417	
184	20.7813458513108	
185	21.0239467083374	
186	20.5897967434111	
187	20.6849163238066	
188	20.934799457965	
189	20.6700528303787	
190	20.7769971248981	
191	20.9811545909589	
192	20.4927594889825	
193	20.636768080257	
194	20.898196715327	
195	20.6312804015337	
196	20.8481398037339	
197	20.8304323205367	
198	20.596099198913	
199	20.7652272482975	
200	20.8676789727596	


==> tempprof-3.tsv <==
0	15	
1	15.9145	
2	16.8146925	
3	17.65156329375	
4	18.4303993031562	
5	19.1591573751329	
6	19.8412348772771	
7	20.4797663731291	
8	20.645649531518	
9	20.7712376366643	
10	20.8906615453862	
11	20.6199913561082	
12	20.7483918407993	
13	20.8702255555592	
14	20.6016303021938	
15	20.7318263453503	
16	20.8552217828032	
17	20.587991844823	
18	20.7193876062067	
19	20.843842572762	
20	20.5775529703408	
21	20.7097872623914	
22	20.8349933922643	
23	20.5693796063581	
24	20.7022244068216	
25	20.8279841485298	
26	20.562874151446	
27	20.6961788892935	
28	20.8223597791804	
29	20.9416364513546	
30	20.6442570665717	
31	20.778028611048	
32	20.903606408513	
33	20.6114720965048	
34	20.749622872439	
35	20.8788690874593	
36	20.5898187908311	
37	20.7305723141731	
38	20.862024204092	
39	20.5748512933014	
40	20.717210151718	
41	20.8500413497577	
42	20.5640594243855	
43	20.7074518710472	
44	20.8411846600355	
45	20.555993221737	
46	20.7000822676825	
47	20.834431981532	
48	20.5497895533589	
49	20.6943694476454	
50	20.8291599582165	
51	20.5449150389893	
52	20.6898548135583	
53	20.8249723270909	
54	20.9250255377366	
55	20.6391979573397	
56	20.7818279104314	
57	20.8881087691748	
58	20.6074572538314	
59	20.7544016433649	
60	20.8642900924295	
61	20.5866654999801	
62	20.7361590579354	
63	20.8482029067334	
64	20.5724085303658	
65	20.723463171545	
66	20.8368448175175	
67	20.5622024896001	
68	20.714254198737	
69	20.8285031839301	
70	20.5546192205223	
71	20.7073374044246	
72	20.822175064731	
73	20.9328136206115	
74	20.6549578120762	
75	20.7774753761433	
76	20.8944873558197	
77	20.6219351602339	
78	20.7488793303895	
79	20.869598042442	
80	20.6001608273242	
81	20.7297327489137	
82	20.8526773064158	
83	20.5851337297207	
84	20.716324064248	
85	20.8406584363341	
86	20.5743142697962	
87	20.7065449329572	
88	20.831786274443	
89	20.5662368730301	
90	20.6991675252309	
91	20.8250284650062	
92	20.5600301701984	
93	20.6934533031962	
94	20.8197562995761	
95	20.9391564750473	
96	20.6419002109919	
97	20.7757931427364	
98	20.9014895853235	
99	20.6094704400796	
100	20.7477323843785	
101	20.8770854200733	
102	20.5881373812923	
103	20.728988489224	
104	20.8605332610943	
105	20.5734485623171	
106	20.7158910424136	
107	20.8488013861998	
108	20.5628942702052	
109	20.7063573469734	
110	20.8401567554097	
111	20.5550281013106	
112	20.6991762747385	
113	20.8335816381728	
114	20.5489915586307	
115	20.693620674037	
116	20.8284574469612	
117	20.5442559945098	
118	20.6892365973236	
119	20.8243924510984	
120	20.9244816577832	
121	20.6386878662134	
122	20.7813495311192	
123	20.8876601481656	
124	20.6070365545671	
125	20.7540071398829	
126	20.8639201632243	
127	20.5863186221045	
128	20.7358338013529	
129	20.8478979289278	
130	20.5721225712107	
131	20.7231950484302	
132	20.8365934207296	
133	20.5619667779494	
134	20.7140331954239	
135	20.8282959726431	
136	20.554424941756	
137	20.7071552520112	
138	20.8220042825722	
139	20.9326534996038	
140	20.6548076872179	
141	20.7773346238144	
142	20.8943553912251	
143	20.6218114350018	
144	20.7487633303146	
145	20.8694892853667	
146	20.6000588611495	
147	20.7296371497317	
148	20.8525876767572	
149	20.58504969691	
150	20.7162452788607	
151	20.8405845707486	
152	20.5742450168359	
153	20.7064800046164	
154	20.8317254006922	
155	20.5661798006949	
156	20.6991140169413	
157	20.8249782982105	
158	20.943983136239	
159	20.6463692064426	
160	20.779937356612	
161	20.9053378699087	
162	20.6130482385918	
163	20.7510622453029	
164	20.8801874228417	
165	20.5910294894477	
166	20.7316868442121	
167	20.8630524273903	
168	20.5758017326111	
169	20.7180902099709	
170	20.8508574901976	
171	20.5648173187833	
172	20.7081565218686	
173	20.8418405013363	
174	20.5566042026748	
175	20.7006519218067	
176	20.8349634844318	
177	20.5502857707665	
178	20.694832975706	
179	20.8295931573206	
180	20.5453200623036	
181	20.6902336311858	
182	20.8253267466176	
183	20.5413572217862	
184	20.686548438643	
185	20.8218962048253	
186	20.5641608308745	
187	20.7030678411124	
188	20.8334353650591	
189	20.5717713259302	
190	20.7075966848702	
191	20.8355638324203	
192	20.5720464669113	
193	20.7064569013923	
194	20.8333596330094	
195	20.5690573052647	
196	20.7029048347545	
197	20.8294203981839	
198	20.5648692978789	
199	20.6985763862365	
200	20.8250356708532	


==> tempprof-4.tsv <==
0	15	
1	15.9520899208948	
2	16.8270668148902	
3	17.6387220026356	
4	18.4323872949091	
5	19.1593897479666	
6	19.8336469489552	
7	20.5021672109148	
8	20.6653731287729	
9	20.8305553995867	
10	20.7990784794001	
11	20.5945340992084	
12	20.765517926845	
13	20.9389080580541	
14	20.6104365664281	
15	20.7526488668359	
16	20.8718393024089	
17	20.5716669303761	
18	20.7763114028287	
19	20.8640035277062	
20	20.6085761956982	
21	20.7218015366782	
22	20.77631243031	
23	20.4991101439508	
24	20.6929545945762	
25	20.7450957179079	
26	20.6665450520597	
27	20.7799518073356	
28	20.8421497125628	
29	20.9567997930119	
30	20.6950356422056	
31	20.7858322495511	
32	20.8987801074423	
33	20.572796654605	
34	20.7641826450408	
35	20.8447305038073	
36	20.5297626922936	
37	20.6451904404401	
38	20.7892080242132	
39	20.5699014799949	
40	20.7279078452978	
41	20.7753876080162	
42	20.523399436458	
43	20.7332315596231	
44	20.9163386462111	
45	20.5642175677338	
46	20.7375336568565	
47	20.7892416369302	
48	20.6834859248235	
49	20.7269112224984	
50	20.7489014775944	
51	20.6601663726734	
52	20.6436496881694	
53	20.8556186562756	
54	20.8819467871827	
55	20.58742548547	
56	20.7716122445971	
57	20.901643762542	
58	20.6165211665774	
59	20.8030526776491	
60	20.8984078889422	
61	20.6237138665442	
62	20.7218247248934	
63	20.9599393412967	
64	20.4984443867254	
65	20.7196944103092	
66	20.8417596479046	
67	20.6003532906377	
68	20.6410571781713	
69	20.8619172963088	
70	20.6785263868624	
71	20.7877449321046	
72	20.8336800299517	
73	20.943737959103	
74	20.7451773453392	
75	20.7638113445179	
76	20.9026266305571	
77	20.5901656999534	
78	20.6817664927291	
79	20.9435243495596	
80	20.5170524120027	
81	20.7419955827749	
82	20.850028849206	
83	20.5365020053375	
84	20.7333654534741	
85	20.8053382185333	
86	20.5950672980774	
87	20.8009931767146	
88	20.8499958819052	
89	20.5461058440761	
90	20.7264040025769	
91	20.8517060819814	
92	20.5819520631587	
93	20.5863312131616	
94	20.8042344917843	
95	20.9453688866464	
96	20.6670350954139	
97	20.7853904081943	
98	20.9278780267558	
99	20.5375693226527	
100	20.7585027655545	
101	20.912353941507	
102	20.6570951952618	
103	20.8105942791228	
104	20.7598174092807	
105	20.5432104884443	
106	20.6919343537115	
107	20.9021862021956	
108	20.62366238624	
109	20.7168053137204	
110	20.802236663704	
111	20.5126943556537	
112	20.6855700577399	
113	20.7834784595405	
114	20.4666370926083	
115	20.7551728568112	
116	20.8953016123156	
117	20.502247144106	
118	20.6468521689318	
119	20.7953097827157	
120	20.8877316239468	
121	20.6347263723237	
122	20.7568525116541	
123	20.8880558762369	
124	20.6579499870854	
125	20.7076794545933	
126	20.8599071189205	
127	20.5751251301991	
128	20.7237821963898	
129	20.9911518696483	
130	20.5693016535881	
131	20.7467267605957	
132	20.8600118923575	
133	20.5599031837749	
134	20.7019102814815	
135	20.7877104057887	
136	20.6553537154128	
137	20.7502265060985	
138	20.8094261125165	
139	20.9938017677843	
140	20.7078000554118	
141	20.7311800848479	
142	21.0144144250972	
143	20.6174176455259	
144	20.7443916239165	
145	20.898217363024	
146	20.6437228560222	
147	20.722959504697	
148	20.8350342060999	
149	20.5645047811227	
150	20.7490239622393	
151	20.8744544729263	
152	20.6157570581355	
153	20.6993630447991	
154	20.7946254939515	
155	20.4305936895093	
156	20.6857711735967	
157	20.8691541008199	
158	20.8763640378259	
159	20.6224234422308	
160	20.7347476525911	
161	20.8710728016041	
162	20.6232512152127	
163	20.7719578126973	
164	20.7935361189449	
165	20.5726280632303	
166	20.701547735452	
167	20.9246038925887	
168	20.5383989649249	
169	20.7965055508554	
170	20.8522672009596	
171	20.5345476887455	
172	20.6470695745191	
173	20.9248623688125	
174	20.5403813260229	
175	20.761791438305	
176	20.8631181037587	
177	20.5580703629827	
178	20.654902614799	
179	20.8573271175504	
180	20.5492190892997	
181	20.7218149700621	
182	20.8236765501304	
183	20.5848165955587	
184	20.8029530691892	
185	20.7770430424928	
186	20.6287547163172	
187	20.7500225480685	
188	20.8315176593416	
189	20.5255411337423	
190	20.710463894497	
191	20.7473633792934	
192	20.6552185069169	
193	20.8218236742279	
194	20.7893763154855	
195	20.5414668549221	
196	20.6163384381678	
197	20.8874870531827	
198	20.5000666703176	
199	20.6258723241997	
200	20.7294815480517	

